Identifying Security Platform Product Abuse with Machine Learning

Product abuse is an individually rare, but growing, problem across the SaaS industry. Highly sophisticated threat actors can misuse security platforms within customer environments or conduct bypass experiments on the product itself. Threat actors can leverage living-off-the-land (LOTL) attacks to avoid using cumbersome, frequently detected malware. Remediating this threat requires collecting multiple data modalities across different types of databases, addressing a cold-start problem in the intrinsic rarity of such sophisticated but dangerous events, and designing within the constraints of real-world deployment (e.g., cost, user behavior, performance, etc). To wit, we provide the first study of such a whole-system defense, especially with respect to a deployed and operational capability. Our results show an increase in product abuse coverage by 35\%, a 30\% reduction in monthly alerts, and adaptability to changes in malicious actors' behavior. We review both the constraints we considered in designing the system to meet operational requirements and a retrospective evaluation of the value of explainable features and counterfactual performance on previously identified attacks.

==> ImpactOfBad.csv <==
0, 0.2506493506493506
0.9935897435897438, 0.4279220779220779
1.997863247863248, 0.5012987012987012
2.9914529914529915, 0.5305194805194805
3.9957264957264966, 0.5428571428571428
5, 0.5474025974025974


==> ImpactofVeryBad.csv <==
0, 0.25164835164835164
0.9912854030501088, 0.5472527472527473
1.9934640522875815, 0.6681318681318682
2.995642701525054, 0.7175824175824176
3.9978213507625266, 0.7373626373626374
4.989106753812636, 0.743956043956044

